Simplifying Random Forests: On the Trade-off between Interpretability and Accuracy

We analyze the trade-off between model complexity and accuracy for random forests by breaking the trees up into individual classification rules and selecting a subset of them. We show experimentally that already a few rules are sufficient to achieve an acceptable accuracy close to that of the original model. Moreover, our results indicate that in many cases, this can lead to simpler models that clearly outperform the original ones.

==> synth2ddense_train_nTrees-100_heur-22.466-estimate_test.csv <==
% of original rules,Number rules,Accuracy: Best rules 22.466-estimate,Accuracy: Random rules 22.466-estimate,Accuracy: Covering 22.466-estimate,Accuracy: RF Blocks 22.466-estimate,DefaultPredictions: Best rules 22.466-estimate,DefaultPredictions: Random rules 22.466-estimate,DefaultPredictions: Covering 22.466-estimate,DefaultPredictions: RF Blocks 22.466-estimate
0.0,0.0,20.0,20.0,20.0,20.0,1.0,1.0,1.0,1.0
0.023849272597185785,1.0,58.8,20.0,58.8,20.0,0.608,0.985,0.608,1.0
0.04769854519437157,2.0,58.8,20.0,76.1,20.0,0.608,0.981,0.431,1.0
0.07154781779155736,3.0,58.8,20.0,80.6,20.0,0.608,0.981,0.384,1.0
0.09539709038874314,4.0,58.8,20.3,82.4,20.0,0.608,0.974,0.362,1.0
0.11924636298592893,5.0,63.3,20.3,82.4,20.0,0.561,0.971,0.362,1.0
0.14309563558311472,6.0,63.3,20.3,83.9,20.0,0.561,0.971,0.347,1.0
0.1669449081803005,7.0,63.3,20.3,83.8,20.0,0.561,0.971,0.257,1.0
0.19079418077748628,8.0,63.3,22.2,85.4,20.0,0.561,0.95,0.241,1.0
0.21464345337467208,9.0,63.3,22.2,87.0,20.0,0.561,0.948,0.223,1.0
0.23849272597185786,10.0,63.3,22.1,86.9,20.0,0.561,0.943,0.216,1.0
0.26234199856904367,11.0,63.3,22.1,87.1,20.0,0.561,0.943,0.216,1.0
0.28619127116622944,12.0,63.3,22.1,92.2,20.0,0.561,0.943,0.155,1.0
0.3100405437634152,13.0,63.3,22.1,92.2,20.0,0.561,0.914,0.122,1.0
0.333889816360601,14.0,63.3,22.1,92.3,20.0,0.561,0.897,0.113,1.0
0.3577390889577868,15.0,63.3,22.1,92.9,20.0,0.561,0.897,0.105,1.0
0.38158836155497255,16.0,63.3,26.6,93.3,20.0,0.561,0.846,0.09,1.0
0.40543763415215833,17.0,63.3,26.6,93.4,20.0,0.561,0.842,0.085,1.0
0.42928690674934417,18.0,63.3,26.6,93.4,20.0,0.561,0.84,0.072,1.0
0.45313617934652994,19.0,63.3,26.6,94.3,20.0,0.561,0.838,0.063,1.0
0.4769854519437157,20.0,63.3,26.6,94.2,20.0,0.561,0.838,0.063,1.0
0.5008347245409015,21.0,63.3,26.6,94.4,20.0,0.561,0.838,0.061,1.0
0.5246839971380873,22.0,63.3,26.5,94.4,20.0,0.561,0.835,0.061,1.0
0.548533269735273,23.0,63.3,26.6,94.4,20.0,0.561,0.834,0.061,1.0
0.5723825423324589,24.0,63.3,26.8,94.5,20.0,0.561,0.828,0.061,1.0
0.5962318149296446,25.0,63.3,26.8,94.5,20.0,0.561,0.828,0.047,1.0
0.6200810875268304,26.0,63.3,26.8,94.6,20.0,0.561,0.755,0.036,1.0
0.6439303601240162,27.0,63.3,26.8,94.6,20.0,0.561,0.755,0.034,1.0
0.667779632721202,28.0,63.3,27.6,94.5,20.0,0.561,0.745,0.034,1.0
0.6916289053183878,29.0,68.6,27.6,94.9,20.0,0.504,0.738,0.028,1.0
0.7154781779155736,30.0,69.1,75.2,94.9,20.0,0.499,0.258,0.028,1.0
0.7393274505127594,31.0,69.1,75.0,94.9,20.0,0.499,0.258,0.02,1.0
0.7631767231099451,32.0,69.1,75.0,94.9,20.0,0.499,0.258,0.02,1.0
0.7870259957071309,33.0,69.1,75.0,94.9,20.0,0.499,0.258,0.02,1.0
0.8108752683043167,34.0,69.1,75.0,94.9,20.0,0.499,0.258,0.02,1.0
0.8347245409015025,35.0,69.8,75.0,95.0,20.0,0.492,0.258,0.019,1.0
0.8585738134986883,36.0,70.1,75.1,95.0,20.0,0.489,0.258,0.019,1.0
0.882423086095874,37.0,70.1,76.3,95.0,20.0,0.489,0.244,0.019,1.0
0.9062723586930599,38.0,70.1,76.3,95.1,20.0,0.489,0.244,0.014,1.0
0.9301216312902456,39.0,70.1,76.3,95.1,20.0,0.489,0.244,0.014,1.0
0.9539709038874314,40.0,70.1,76.6,95.2,20.0,0.489,0.241,0.013,1.0
0.9778201764846172,41.0,70.1,76.6,95.4,20.0,0.489,0.241,0.011,1.0
1.001669449081803,42.0,70.1,76.3,95.4,20.0,0.489,0.238,0.011,1.0
1.0255187216789887,43.0,70.1,76.4,95.4,20.0,0.489,0.235,0.011,1.0
1.0493679942761747,44.0,70.1,76.4,95.2,20.0,0.489,0.233,0.01,1.0
1.0732172668733604,45.0,70.1,76.5,95.2,20.0,0.489,0.233,0.009,1.0
1.097066539470546,46.0,70.1,77.1,95.2,20.0,0.489,0.227,0.009,1.0
1.1209158120677318,47.0,70.1,76.9,95.3,20.0,0.489,0.224,0.009,1.0
1.1447650846649178,48.0,70.1,76.9,95.3,20.0,0.489,0.224,0.009,1.0
1.1686143572621035,49.0,70.1,77.0,95.3,20.0,0.489,0.224,0.009,1.0
1.1924636298592892,50.0,70.1,77.0,94.8,20.0,0.489,0.223,0.009,1.0
1.2163129024564752,51.0,70.1,76.7,94.8,20.0,0.489,0.22,0.009,1.0
1.2401621750536609,52.0,70.1,76.7,94.8,20.0,0.489,0.22,0.006,1.0
1.2640114476508466,53.0,70.1,76.5,94.8,20.0,0.489,0.22,0.004,1.0
1.2878607202480323,54.0,70.1,76.5,94.7,20.0,0.489,0.22,0.003,1.0
1.3117099928452183,55.0,70.1,76.5,94.7,20.0,0.489,0.22,0.003,1.0
1.335559265442404,56.0,70.1,76.5,94.7,20.0,0.489,0.22,0.003,1.0
1.3594085380395897,57.0,70.1,76.5,94.7,20.0,0.489,0.22,0.003,1.0
1.3832578106367757,58.0,70.1,76.6,94.7,20.0,0.489,0.21,0.002,1.0
1.4071070832339614,59.0,70.1,77.0,94.8,20.0,0.489,0.206,0.0,1.0
1.430956355831147,60.0,70.1,77.0,94.8,20.0,0.489,0.205,0.0,1.0
1.4548056284283328,61.0,70.1,77.6,94.9,20.0,0.489,0.199,0.0,1.0
1.4786549010255188,62.0,70.1,77.8,94.9,20.0,0.489,0.197,0.0,1.0
1.5025041736227045,63.0,70.1,77.6,94.9,20.0,0.489,0.197,0.0,1.0
1.5263534462198902,64.0,70.1,77.6,94.9,20.0,0.489,0.197,0.0,1.0
1.5502027188170762,65.0,69.8,77.6,94.9,20.0,0.486,0.197,0.0,1.0
1.5740519914142619,66.0,69.8,77.6,94.7,20.0,0.486,0.195,0.0,1.0
1.5979012640114476,67.0,69.8,77.9,94.8,20.0,0.486,0.18,0.0,1.0
1.6217505366086333,68.0,69.8,77.9,94.9,20.0,0.486,0.18,0.0,1.0
1.6455998092058193,69.0,69.8,78.2,94.9,20.0,0.486,0.178,0.0,1.0
1.669449081803005,70.0,69.8,78.2,94.9,20.0,0.486,0.178,0.0,1.0
1.6932983544001907,71.0,70.2,82.3,94.8,20.0,0.482,0.139,0.0,1.0
1.7171476269973767,72.0,70.2,82.4,94.8,20.0,0.482,0.136,0.0,1.0
1.7409968995945624,73.0,70.2,83.0,94.7,20.0,0.482,0.131,0.0,1.0
1.764846172191748,74.0,70.2,83.0,94.8,20.0,0.482,0.131,0.0,1.0
1.7886954447889338,75.0,70.3,83.1,94.8,20.0,0.481,0.128,0.0,1.0
1.8125447173861198,76.0,70.3,83.0,94.8,20.0,0.481,0.128,0.0,1.0
1.8363939899833055,77.0,70.3,83.0,94.7,20.0,0.481,0.128,0.0,1.0
1.8602432625804912,78.0,70.3,92.4,94.6,20.0,0.481,0.031,0.0,1.0
1.8840925351776772,79.0,70.3,92.4,94.6,20.0,0.481,0.031,0.0,1.0
1.9079418077748629,80.0,70.3,92.4,94.6,20.0,0.481,0.028,0.0,1.0
1.9317910803720486,81.0,70.3,92.4,94.6,20.0,0.481,0.028,0.0,1.0
1.9556403529692343,82.0,70.3,92.4,94.9,20.0,0.481,0.028,0.0,1.0
1.9794896255664203,83.0,70.2,92.4,95.0,20.0,0.48,0.028,0.0,1.0
2.003338898163606,84.0,70.2,92.4,95.1,20.0,0.48,0.028,0.0,1.0
2.027188170760792,85.0,83.8,92.4,95.1,20.0,0.34,0.028,0.0,1.0
2.0510374433579774,86.0,83.8,92.4,95.1,20.0,0.34,0.028,0.0,1.0
2.0748867159551634,87.0,83.8,92.4,95.1,20.0,0.34,0.028,0.0,1.0
2.0987359885523493,88.0,85.2,92.4,95.0,20.0,0.326,0.028,0.0,1.0
2.122585261149535,89.0,85.2,92.4,95.0,20.0,0.326,0.028,0.0,1.0
2.1464345337467208,90.0,85.4,92.4,94.9,20.0,0.32,0.028,0.0,1.0
2.1702838063439067,91.0,85.4,92.3,94.9,20.0,0.32,0.028,0.0,1.0
2.194133078941092,92.0,85.4,92.4,94.9,20.0,0.32,0.028,0.0,1.0
2.217982351538278,93.0,85.2,92.4,94.9,20.0,0.318,0.028,0.0,1.0
2.2418316241354637,94.0,85.2,92.8,94.9,20.0,0.318,0.024,0.0,1.0
2.2656808967326496,95.0,85.2,93.0,94.9,20.0,0.318,0.024,0.0,1.0
2.2895301693298356,96.0,85.2,93.0,95.1,20.0,0.318,0.023,0.0,1.0
2.313379441927021,97.0,85.2,93.0,94.9,20.0,0.318,0.023,0.0,1.0
2.337228714524207,98.0,85.2,93.0,94.8,20.0,0.318,0.023,0.0,1.0
2.361077987121393,99.0,85.0,93.0,94.8,20.0,0.316,0.023,0.0,1.0
2.3849272597185784,100.0,85.0,93.1,94.8,20.0,0.316,0.022,0.0,1.0
3.0,126.0,85.4,92.9,94.9,20.0,0.304,0.019,0.0,1.0
4.0,168.0,86.4,93.9,95.1,20.0,0.292,0.002,0.0,1.0
5.0,210.0,86.6,94.5,95.3,20.0,0.284,0.0,0.0,1.0
6.0,252.0,87.0,94.5,95.2,20.0,0.272,0.0,0.0,1.0
7.0,294.0,87.0,94.5,95.5,20.0,0.272,0.0,0.0,1.0
8.0,335.0,92.5,95.0,95.3,20.0,0.201,0.0,0.0,1.0
9.0,377.0,92.5,94.8,95.5,20.0,0.201,0.0,0.0,1.0
10.0,419.0,93.2,95.1,95.6,20.0,0.192,0.0,0.0,1.0
11.0,461.0,93.0,95.3,95.6,20.0,0.19,0.0,0.0,1.0
12.0,503.0,93.4,95.3,95.6,20.0,0.184,0.0,0.0,1.0
13.0,545.0,93.3,95.3,95.6,20.0,0.179,0.0,0.0,1.0
14.0,587.0,93.4,94.9,95.5,20.0,0.176,0.0,0.0,1.0
15.0,629.0,93.5,95.1,95.5,20.0,0.173,0.0,0.0,1.0
16.0,671.0,93.7,95.2,95.6,20.0,0.169,0.0,0.0,1.0
17.0,713.0,93.8,94.9,95.5,20.0,0.168,0.0,0.0,1.0
18.0,755.0,93.9,95.2,95.5,20.0,0.165,0.0,0.0,1.0
19.0,797.0,93.7,95.2,95.4,20.0,0.161,0.0,0.0,1.0
20.0,839.0,93.5,95.2,95.4,20.0,0.159,0.0,0.0,1.0
21.0,881.0,93.8,95.3,95.3,20.0,0.154,0.0,0.0,1.0
22.0,922.0,93.9,95.1,95.5,20.0,0.153,0.0,0.0,1.0
23.0,964.0,94.0,95.2,95.5,20.0,0.066,0.0,0.0,1.0
24.0,1006.0,94.1,95.3,95.5,20.0,0.065,0.0,0.0,1.0
25.0,1048.0,94.1,95.3,95.5,20.0,0.054,0.0,0.0,1.0
26.0,1090.0,94.1,95.4,95.5,20.0,0.052,0.0,0.0,1.0
27.0,1132.0,94.3,95.5,95.5,20.0,0.05,0.0,0.0,1.0
28.0,1174.0,94.3,95.5,95.5,20.0,0.05,0.0,0.0,1.0
29.0,1216.0,94.3,95.6,95.5,20.0,0.045,0.0,0.0,1.0
30.0,1258.0,94.3,95.6,95.6,20.0,0.045,0.0,0.0,1.0
31.0,1300.0,94.3,95.2,95.4,20.0,0.045,0.0,0.0,1.0
32.0,1342.0,94.1,95.2,95.4,20.0,0.043,0.0,0.0,1.0
33.0,1384.0,93.7,95.6,95.4,20.0,0.039,0.0,0.0,1.0
34.0,1426.0,93.5,95.4,95.5,20.0,0.037,0.0,0.0,1.0
35.0,1468.0,93.5,95.4,95.4,20.0,0.034,0.0,0.0,1.0
36.0,1509.0,93.5,95.3,95.5,20.0,0.034,0.0,0.0,1.0
37.0,1551.0,93.4,95.1,95.5,20.0,0.031,0.0,0.0,1.0
38.0,1593.0,93.0,95.0,95.5,20.0,0.029,0.0,0.0,1.0
39.0,1635.0,93.0,95.2,95.6,20.0,0.029,0.0,0.0,1.0
40.0,1677.0,92.9,95.5,95.6,20.0,0.029,0.0,0.0,1.0
41.0,1719.0,92.8,95.5,95.5,20.0,0.029,0.0,0.0,1.0
42.0,1761.0,92.8,95.2,95.4,20.0,0.029,0.0,0.0,1.0
43.0,1803.0,92.9,95.2,95.4,20.0,0.029,0.0,0.0,1.0
44.0,1845.0,93.1,95.3,95.5,20.0,0.019,0.0,0.0,1.0
45.0,1887.0,93.3,95.5,95.5,20.0,0.019,0.0,0.0,1.0
46.0,1929.0,93.4,95.3,95.5,20.0,0.012,0.0,0.0,1.0
47.0,1971.0,93.5,95.3,95.5,20.0,0.012,0.0,0.0,1.0
48.0,2013.0,93.3,95.4,95.5,20.0,0.01,0.0,0.0,1.0
49.0,2055.0,93.4,95.4,95.5,20.0,0.007,0.0,0.0,1.0
50.0,2097.0,93.2,95.5,95.5,20.0,0.007,0.0,0.0,1.0
51.0,2138.0,93.2,95.6,95.5,20.0,0.001,0.0,0.0,1.0
52.0,2180.0,93.9,95.7,95.6,20.0,0.001,0.0,0.0,1.0
53.0,2222.0,94.2,95.7,95.7,20.0,0.0,0.0,0.0,1.0
54.0,2264.0,94.6,95.5,95.7,20.0,0.0,0.0,0.0,1.0
55.0,2306.0,94.8,95.7,95.7,20.0,0.0,0.0,0.0,1.0
56.0,2348.0,94.9,95.6,95.7,20.0,0.0,0.0,0.0,1.0
57.0,2390.0,95.0,95.6,95.7,20.0,0.0,0.0,0.0,1.0
58.0,2432.0,95.1,95.6,95.6,20.0,0.0,0.0,0.0,1.0
59.0,2474.0,95.1,95.5,95.6,20.0,0.0,0.0,0.0,1.0
60.0,2516.0,95.3,95.6,95.6,20.0,0.0,0.0,0.0,1.0
61.0,2558.0,95.5,95.6,95.6,20.0,0.0,0.0,0.0,1.0
62.0,2600.0,95.5,95.6,95.6,20.0,0.0,0.0,0.0,1.0
63.0,2642.0,95.8,95.6,95.6,20.0,0.0,0.0,0.0,1.0
64.0,2684.0,95.8,95.7,95.6,20.0,0.0,0.0,0.0,1.0
65.0,2725.0,95.8,95.7,95.7,20.0,0.0,0.0,0.0,1.0
66.0,2767.0,95.9,95.6,95.7,20.0,0.0,0.0,0.0,1.0
67.0,2809.0,95.9,95.6,95.7,20.0,0.0,0.0,0.0,1.0
68.0,2851.0,95.9,95.6,95.7,20.0,0.0,0.0,0.0,1.0
69.0,2893.0,95.7,95.6,95.7,20.0,0.0,0.0,0.0,1.0
70.0,2935.0,95.7,95.6,95.7,20.0,0.0,0.0,0.0,1.0
71.0,2977.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
72.0,3019.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
73.0,3061.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
74.0,3103.0,95.9,95.6,95.8,20.0,0.0,0.0,0.0,1.0
75.0,3145.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
76.0,3187.0,95.6,95.6,95.8,20.0,0.0,0.0,0.0,1.0
77.0,3229.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
78.0,3271.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
79.0,3312.0,95.7,95.6,95.8,20.0,0.0,0.0,0.0,1.0
80.0,3354.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
81.0,3396.0,95.8,95.7,95.7,20.0,0.0,0.0,0.0,1.0
82.0,3438.0,95.8,95.7,95.9,20.0,0.0,0.0,0.0,1.0
83.0,3480.0,95.8,95.7,95.8,20.0,0.0,0.0,0.0,1.0
84.0,3522.0,95.8,95.7,95.8,20.0,0.0,0.0,0.0,1.0
85.0,3564.0,95.8,95.7,95.7,20.0,0.0,0.0,0.0,1.0
86.0,3606.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
87.0,3648.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
88.0,3690.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
89.0,3732.0,95.8,95.5,95.8,20.0,0.0,0.0,0.0,1.0
90.0,3774.0,95.8,95.7,95.8,20.0,0.0,0.0,0.0,1.0
91.0,3816.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
92.0,3858.0,95.8,95.6,95.8,20.0,0.0,0.0,0.0,1.0
93.0,3899.0,95.8,95.6,95.7,20.0,0.0,0.0,0.0,1.0
94.0,3941.0,95.8,95.6,95.7,20.0,0.0,0.0,0.0,1.0
95.0,3983.0,95.8,95.6,95.7,20.0,0.0,0.0,0.0,1.0
96.0,4025.0,95.7,95.7,95.8,20.0,0.0,0.0,0.0,1.0
97.0,4067.0,95.8,95.8,95.8,20.0,0.0,0.0,0.0,1.0
98.0,4109.0,95.8,95.8,95.8,20.0,0.0,0.0,0.0,1.0
99.0,4151.0,95.8,95.8,95.8,20.0,0.0,0.0,0.0,1.0
100.0,4193.0,95.8,95.8,95.8,20.0,0.0,0.0,0.0,1.0

